Mining Patents with Large Language Models Elucidates the Chemical Function Landscape

The fundamental goal of small molecule discovery is to generate chemicals with target functionality. While this often proceeds through structure-based methods, we set out to investigate the practicality of orthogonal methods that leverage the extensive corpus of chemical literature. We hypothesize that a sufficiently large text-derived chemical function dataset would mirror the actual landscape of chemical functionality. Such a landscape would implicitly capture complex physical and biological interactions given that chemical function arises from both a molecule's structure and its interacting partners. To evaluate this hypothesis, we built a Chemical Function (CheF) dataset of patent-derived functional labels. This dataset, comprising 631K molecule-function pairs, was created using an LLM- and embedding-based method to obtain functional labels for approximately 100K molecules from their corresponding 188K unique patents. We carry out a series of analyses demonstrating that the CheF dataset contains a semantically coherent textual representation of the functional landscape congruent with chemical structural relationships, thus approximating the actual chemical function landscape. We then demonstrate that this text-based functional landscape can be leveraged to identify drugs with target functionality using a model able to predict functional profiles from structure alone. We believe that functional label-guided molecular discovery may serve as an orthogonal approach to traditional structure-based methods in the pursuit of designing novel functional molecules.

==> figures-jpg/supp_cluster_figs/term_beta-lactamase_max_tc.txt <==
Primary Term: beta-lactamase
n mols with term: 282
Mean: 0.6060594905383054
Std: 0.2235444443995215
95% Conf: 0.026091280770822636
n random points sampled: 282
Random mean: 0.46270937471643303
Random std: 0.14260120459778614
Random 95% conf: 0.016643885189867532


==> figures-jpg/supp_cluster_figs/term_beta-lactamase_neighbors_max_tc.txt <==
Primary Term: beta-lactamase
Close terms: ['bacterial' 'penicillin' 'cephalosporin' 'resistant' 'gram-negative'
 'cephem' 'ester' 'spectrum' 'azetidine' 'chemical']
n mols with close terms: 10
Mean: 0.7701017395427008
Std: 0.2443464640530629
95% Conf: 0.028519215568480624
n random points sampled: 10
Random mean: 0.5549280344254067
Random std: 0.16729695470913675
Random 95% conf: 0.01952628180559261
n_mols with term_1: 282
n_mols with neighbor terms: 3004


==> figures-jpg/supp_cluster_figs/term_crystal_max_tc.txt <==
Primary Term: crystal
n mols with term: 1148
Mean: 0.6324729795742379
Std: 0.18414116025340066
95% Conf: 0.01065211883034463
n random points sampled: 1148
Random mean: 0.4990342108836454
Random std: 0.13936103121894872
Random 95% conf: 0.008061697139416143


==> figures-jpg/supp_cluster_figs/term_crystal_neighbors_max_tc.txt <==
Primary Term: crystal
Close terms: ['display' 'anisotropy' 'optical' 'dielectric' 'electrooptic' 'align'
 'phase' 'nematic' 'negative' 'temperature']
n mols with close terms: 10
Mean: 0.8874792452343896
Std: 0.20718033530344496
95% Conf: 0.011984879143402618
n random points sampled: 10
Random mean: 0.48921680583347704
Random std: 0.1310552947990309
Random 95% conf: 0.0075812304626735015
n_mols with term_1: 1148
n_mols with neighbor terms: 2606


==> figures-jpg/supp_cluster_figs/term_opioid_max_tc.txt <==
Primary Term: opioid
n mols with term: 487
Mean: 0.6547075453881294
Std: 0.21578166401397894
95% Conf: 0.01916488107358906
n random points sampled: 487
Random mean: 0.47509285922732375
Random std: 0.1430149524241064
Random 95% conf: 0.012702027150812202


==> figures-jpg/supp_cluster_figs/term_opioid_neighbors_max_tc.txt <==
Primary Term: opioid
Close terms: ['kappa' 'delivery' 'relief' 'affinity' 'orl1' 'delta' 'dual' 'addiction'
 'prodrug' 'sigma']
n mols with close terms: 10
Mean: 0.7823576268145812
Std: 0.2439110332200885
95% Conf: 0.02166322131938142
n random points sampled: 10
Random mean: 0.6120559928813468
Random std: 0.20418405477065665
Random 95% conf: 0.01813482690794953
n_mols with term_1: 487
n_mols with neighbor terms: 3011


==> figures-jpg/supp_cluster_figs/term_protease_max_tc.txt <==
Primary Term: protease
n mols with term: 1539
Mean: 0.6388842702440983
Std: 0.19963023338760705
95% Conf: 0.009973855592324889
n random points sampled: 1539
Random mean: 0.508333432385781
Random std: 0.14438438774744197
Random 95% conf: 0.007213682059786782


==> figures-jpg/supp_cluster_figs/term_protease_neighbors_max_tc.txt <==
Primary Term: protease
Close terms: ['cysteine' 'serine' 'cathepsin' 'ns' 'c' 'aspartic' 'peptide' 'viral'
 'thromboembolic' 'aid']
n mols with close terms: 10
Mean: 0.8437497164950404
Std: 0.22684762733085884
95% Conf: 0.01133368146730813
n random points sampled: 10
Random mean: 0.5806779616911604
Random std: 0.16118112888283628
Random 95% conf: 0.008052874939859256
n_mols with term_1: 1539
n_mols with neighbor terms: 4493

